Large deviations for random walks on Gromov-hyperbolic spaces

Let $\Gamma$ be a countable group acting on a geodesic Gromov-hyperbolic metric space $X$ and $\mu$ a probability measure on $\Gamma$ whose support generates a non-elementary subsemigroup. Under the assumption that $\mu$ has a finite exponential moment, we establish large deviations results for the distance and the translation length of a random walk with driving measure $\mu$. From our results, we deduce a special case of a conjecture regarding large deviations of spectral radii of random matrix products.

==> Schottky.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Schottky.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Schottky.pdf}}%
    \put(0.45487313,0.31197946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_0$}}}%
    \put(0.5968715,0.4721521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.52623637,0.45865359){\color[rgb]{0,0.49803922,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.55484765,0.38477613){\color[rgb]{0.69019608,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.66669152,0.09879416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial \Gamma$}}}%
    \put(0.30765628,0.16636328){\color[rgb]{0,0.42352941,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.54737261,0.56025615){\color[rgb]{0,0.42352941,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.26264326,0.46521969){\color[rgb]{0.56470588,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.69190794,0.29803778){\color[rgb]{0.56470588,0,0}\makebox(0,0)[lb]{\smash{$D_4$}}}%
    \put(0.47557079,0.19832553){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma$}}}%
  \end{picture}%
\endgroup%


==> Schottky2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Schottky2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0.84414683,0.66775797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Schottky2.pdf}}%
    \put(0.38101911,0.44254387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_0$}}}%
    \put(0.80338315,0.66294307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial X$}}}%
    \put(0.23840221,0.69685283){\color[rgb]{0.56470588,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_{R_1}(x_0, \gamma_1 \cdot x_0)$}}}%
    \put(0.65744275,0.57932738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.83793736,0.40328885){\color[rgb]{0.56470588,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_{R_1}(x_0, \gamma^{-1}_1 \cdot x_0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Schottky2.pdf}}%
    \put(0.56698471,0.89176666){\color[rgb]{0,0.5254902,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_{R_2}(x_0, \gamma_2 \cdot x_0)$}}}%
    \put(0.64083702,0.11656578){\color[rgb]{0.89411765,0.51372549,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_{R_3}(x_0, \gamma_3 \cdot x_0)$}}}%
    \put(0.14353231,0.34557603){\color[rgb]{0,0.51372549,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_{R_2}(x_0, \gamma^{-1}_2 \cdot x_0)$}}}%
    \put(0.14458044,0.54736538){\color[rgb]{0.89411765,0.51372549,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_{R_3}(x_0, \gamma_3^{-1} \cdot x_0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Schottky2.pdf}}%
    \put(0.16738946,0.47516999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_3 \cdot y$}}}%
    \put(0.17638889,0.47876979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.06479593,0.43557256){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_3^{-1} \cdot y$}}}%
    \put(0.57025116,0.77215128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_2 \cdot y$}}}%
    \put(0.10439342,0.65875848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_1 \cdot y$}}}%
    \put(0.15479026,0.25738377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_2^{-1} \cdot y$}}}%
    \put(0.75177314,0.45897108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_1^{-1} \cdot y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Schottky2.pdf}}%
    \put(0.07037648,0.52089396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
  \end{picture}%
\endgroup%

